Multi-scale accretion in dense cloud cores and the delayed formation of massive stars

The formation mechanism of massive stars remains one of the main open problems in astrophysics, in particular the relationship between the mass of the most massive stars, and that of the cores in which they form. Numerical simulations of the formation and evolution of large molecular clouds, within which dense cores and stars form self-consistently, show in general that the cores' masses increase in time, and also that the most massive stars tend to appear later (by a few to several Myr) than lower-mass stars. Here we present an idealized model that incorporates accretion onto the cores as well as onto the stars, in which the core's mass growth is regulated by a ``gravitational choking'' mechanism that does not involve any form of support. This process is of purely gravitational origin, and causes some of the mass accreted onto the core to stagnate there, rather than being transferred to the central stars. Thus, the simultaneous mass growth of the core and of the stellar mass can be computed. In addition, we estimate the mass of the most massive allowed star before its photoionizing radiation is capable of overcoming the accretion flow onto the core. This model constitutes a proof-of-concept for the simultaneous growth of the gas reservoir and the stellar mass, the delay in the formation of massive stars observed in cloud-scale numerical simulations, the need for massive, dense cores in order to form massive stars, and the observed correlation between the mass of the most massive star and the mass of the cluster it resides in. Also, our model implies that by the time massive stars begin to form in a core, a number of low-mass stars are expected to have already formed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
